MarsNet: Learning the Martian Atmosphere from Observations Alone

We present MarsNet, a machine-learned model of the Martian atmosphere trained only on observations. Existing reanalyses assimilate spacecraft retrievals into general circulation models (GCMs), so where observations are sparse their fields largely reflect the model. We therefore use extant reanalyses only for evaluation. MarsNet alternates a two-hour forecast with an update that assimilates the observations of each window, and both steps are learned jointly. Because the Martian record is too sparse for an unrestricted network, learning is confined within a fixed physical structure: the state is in physical units, the forecast uses physical tendencies of fixed form and learned strength, and the update is a bounded Kalman update. MarsNet is trained on Mars Years (MY) 24--31 and evaluated on independent observations. On three seasons of MGS radio-occultation temperatures assimilated by no dataset, MarsNet matches or improves on the three reanalyses in the lowest three scale heights, with a near-surface root-mean-square error (RMSE) of 4.2 K against 4.4--5.4 K, but is less accurate aloft. The model's surface pressures are the most accurate of the four products (RMSE 10 Pa against Curiosity in MY32, compared with 20--46 Pa). On withheld Mars Climate Sounder profiles of MY32, its temperatures beat an observed climatology and persistence, including in ten-sol forecasts without new observations, and its stated uncertainty is close to calibrated. Much of the temperature skill is present before training and appears to come from the structure and tables fitted to the observations, while training mainly improves the surface pressures, at some cost to dust. The model cycles stably through nine Mars years, and the influence of each observation can be traced. Its speed makes experiments on the observing record practical, and it offers an independent reference for GCMs and reanalyses.

==> License-arxiv-style.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

